Optically thin outbursts of rotating neutron stars can not be spherical

We investigate three-dimensional relativistic trajectories of test particles in the spacetime of a slowly rotating compact star, under the combined influence of gravity and a strong, near-Eddington radiation field. While in the static case a spherically symmetric shell of matter suspended above the stellar surface can be formed at the location of radial equilibrium of effective forces, the same is not true for a rotating star. In the latter case the symmetry is broken by the interplay between motion in the non-static spacetime and the influence of strong radiation drag forces, pushing particles towards the equatorial plane. As a result an expanding spherical shell of matter ejected from the neutron star surface collapses on a short timescale into a single stable equatorial ring supported by radiation. These findings have implications for the geometry of optically thin outflows during luminous neutron star bursts.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
